Time-Integrated Southern-Sky Neutrino Source Searches with 10 Years of IceCube Starting-Track Events at Energies Down to 1 TeV

In the IceCube Neutrino Observatory, a signal of astrophysical neutrinos is obscured by backgrounds from atmospheric neutrinos and muons produced in cosmic-ray interactions. IceCube event selections used to isolate the astrophysical neutrino signal often focus on t/he morphology of the light patterns recorded by the detector. The analyses presented here use the new IceCube Enhanced Starting Track Event Selection (ESTES), which identifies events likely generated by muon neutrino interactions within the detector geometry, focusing on neutrino energies of 1-500 TeV with a median angular resolution of 1.4{\deg}. Selecting for starting track events filters out not only the atmospheric-muon background, but also the atmospheric-neutrino background in the southern sky. This improves IceCube's muon neutrino sensitivity to southern-sky neutrino sources, especially for Galactic sources that are not expected to produce a substantial flux of neutrinos above 100 TeV. In this work, the ESTES sample was applied for the first time to searches for astrophysical sources of neutrinos, including a search for diffuse neutrino emission from the Galactic plane. No significant excesses were identified from any of the analyses; however, constraining limits are set on the hadronic emission from TeV gamma-ray Galactic plane objects and models of the diffuse Galactic plane neutrino flux.

==> authorlist.csv <==

IceCube - South Pole Neutrino Detector
IceCube Authorlist
Retrieve archived author lists:
Query Date:
Format:
Author List - Astrophysical Journal (csv)
This style e.g. for Astrophysical Journal author list submission. The csv should be converted to xls by the user, if required.

Is Corresponding Author (enter Yes),Author Order,Title,Given Name/First Name,Middle Initial(s) or Name,Family Name/Surname,Email,Telephone,Institution,Department,Address Line 1,Address Line 2,City,State/Province,Zip/Postal Code,Country
Yes,1,,IceCube,,Collaboration,analysis@icecube.wisc.edu,,,,,,,,,
No,2,,Rasha,,Abbasi,rabbasi@luc.edu,,Department of Physics,,,,Chicago,,,USA
No,3,,Markus,,Ackermann,markus.ackermann@desy.de,,Deutsches Elektronen-Synchrotron DESY,,,,Zeuthen,,,Germany
No,4,,Jenni,,Adams,jenni.adams@canterbury.ac.nz,,University of Canterbury,,,,Christchurch,,,New Zealand
No,5,,Sanjib,,Agarwalla,sagarwalla2@wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,6,,Juanan,,Aguilar,juanan.aguilar@icecube.wisc.edu,,Université Libre de Bruxelles,,,,Brussels,,,Belgium
No,7,,Markus,,Ahlers,mahlers@icecube.wisc.edu,,University of Copenhagen,,,,Copenhagen,,,Denmark
No,8,,Jean-Marco,,Alameddine,jean-marco.alameddine@icecube.wisc.edu,,TU Dortmund University,,,,Dortmund,,,Germany
No,9,,Najia Moureen Binte,,Amin,moureen@udel.edu,,University of Delaware,,,,Newark,,,USA
No,10,,Karen,,Andeen,karen.andeen@icecube.wisc.edu,,Department of Physics,,,,Milwaukee,,,USA
No,11,,Carlos,,Argüelles,carlos.arguelles@icecube.wisc.edu,,Department of Physics and Laboratory for Particle Physics and Cosmology,,,,Cambridge,,,USA
No,12,,Yosuke,,Ashida,yosuke.ashida@icecube.wisc.edu,,Department of Physics and Astronomy,,,,Salt Lake City,,,USA
No,13,,Sofia,,Athanasiadou,sofia.athanasiadou@icecube.wisc.edu,,Deutsches Elektronen-Synchrotron DESY,,,,Zeuthen,,,Germany
No,14,,Spencer,,Axani,saxani@icecube.wisc.edu,,University of Delaware,,,,Newark,,,USA
No,15,,Rishi,,Babu,baburish@msu.edu,,Michigan State University,,,,East Lansing,,,USA
No,16,,Xinhua,,Bai,Xinhua.Bai@sdsmt.edu,,Physics Department,,,,Rapid City,,,USA
No,17,,Aswathi,,Balagopal V,aswathi.balagopalv@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,18,,Moreno,,Baricevic,moreno.baricevic@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,19,,Steven,,Barwick,sbarwick@uci.edu,,University of California,,,,Irvine,,,USA
No,20,,Simeon,,Bash,simeon.bash@tum.de,,Technische Universität München,,,,Garching,,,Germany
No,21,,Vedant,,Basu,vedant.basu@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,22,,Ryan,,Bay,bay@berkeley.edu,,University of California,,,,Berkeley,,,USA
No,23,,James,,Beatty,beatty@mps.ohio-state.edu,,Ohio State University,,,,Columbus,,,USA
No,24,,Julia,,Becker Tjus,julia.tjus@rub.de,,Fakultät für Physik & Astronomie,,,,Bochum,,,Germany
No,25,,Jakob,,Beise,jakob.beise@physics.uu.se,,Uppsala University,,,,Uppsala,,,Sweden
No,26,,Chiara,,Bellenghi,chiara.bellenghi@tum.de,,Technische Universität München,,,,Garching,,,Germany
No,27,,Segev,,BenZvi,segev.benzvi@icecube.wisc.edu,,University of Rochester,,,,Rochester,,,USA
No,28,,David,,Berley,berley@umdgrb.umd.edu,,University of Maryland,,,,College Park,,,USA
No,29,,Elisa,,Bernardini,elisa.bernardini@unipd.it,,Dipartimento di Fisica e Astronomia Galileo Galilei,,,,Padova,,,Italy
No,30,,Dave,,Besson,david.besson@icecube.wisc.edu,,University of Kansas,,,,Lawrence,,,USA
No,31,,Erik,,Blaufuss,blaufuss@umd.edu,,University of Maryland,,,,College Park,,,USA
No,32,,Lucas,,Bloom,lbloom1@crimson.ua.edu,,University of Alabama,,,,Tuscaloosa,,,USA
No,33,,Summer,,Blot,summer.blot@icecube.wisc.edu,,Deutsches Elektronen-Synchrotron DESY,,,,Zeuthen,,,Germany
No,34,,Federico,,Bontempo,federico.bontempo@icecube.wisc.edu,,Karlsruhe Institute of Technology,,,,Karlsruhe,,,Germany
No,35,,Julia,,Book Motzkin,jbook@g.harvard.edu,,Department of Physics and Laboratory for Particle Physics and Cosmology,,,,Cambridge,,,USA
No,36,,Caterina,,Boscolo Meneguolo,caterina.boscolomeneguolo@studenti.unipd.it,,Dipartimento di Fisica e Astronomia Galileo Galilei,,,,Padova,,,Italy
No,37,,Sebastian,,Böser,sboeser@uni-mainz.de,,University of Mainz,,,,Mainz,,,Germany
No,38,,Olga,,Botner,olga.botner@physics.uu.se,,Uppsala University,,,,Uppsala,,,Sweden
No,39,,Jakob,,Böttcher,jbottcher@icecube.wisc.edu,,RWTH Aachen University,,,,Aachen,,,Germany
No,40,,Jim,,Braun,jbraun@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,41,,Bennett,,Brinson,bbrinson@gatech.edu,,Georgia Institute of Technology,,,,Atlanta,,,USA
No,42,,Zoe,,Brisson-Tsavoussis,zoe.brissontsavoussis@queensu.ca,,Engineering Physics,,,,Kingston,,,Canada
No,43,,Jannes,,Brostean-Kaiser,jannes.brostean-kaiser@icecube.wisc.edu,,Deutsches Elektronen-Synchrotron DESY,,,,Zeuthen,,,Germany
No,44,,Lukas,,Brusa,lukas.brusa@rwth-aachen.de,,RWTH Aachen University,,,,Aachen,,,Germany
No,45,,Ryan,,Burley,ryan.burley@adelaide.edu.au,,Department of Physics,,,,Adelaide,,,Australia
No,46,,Delaney,,Butterfield,delaney.butterfield@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,47,,Michael,,Campana,michael.campana@icecube.wisc.edu,,Drexel University,,,,Philadelphia,,,USA
No,48,,Ioana,,Caracas,i.caracas@uni-mainz.de,,University of Mainz,,,,Mainz,,,Germany
No,49,,Kiara,,Carloni,kcarloni@g.harvard.edu,,Department of Physics and Laboratory for Particle Physics and Cosmology,,,,Cambridge,,,USA
No,50,,Jose,,Carpio,jose.carpiodumler@unlv.edu,,Nevada Center for Astrophysics,,,,Las Vegas,,,USA
No,51,,Sharmistha,,Chattopadhyay,sc458930@gmail.com,,University of Wisconsin—Madison,,,,Madison,,,USA
No,52,,Thien Nhan,,Chau,chauthiennhan10@gmail.com,,Université Libre de Bruxelles,,,,Brussels,,,Belgium
No,53,,Zheyang,,Chen,zheyang.chen@icecube.wisc.edu,,Stony Brook University,,,,Stony Brook,,,USA
No,54,,Dmitry,,Chirkin,dmitry.chirkin@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,55,,Seowon,,Choi,choi940927@gmail.com,,Sungkyunkwan University,,,,Suwon,,,Republic of Korea
No,56,,Brian,,Clark,brian.clark@icecube.wisc.edu,,University of Maryland,,,,College Park,,,USA
No,57,,Alan,,Coleman,alan.coleman@icecube.wisc.edu,,Uppsala University,,,,Uppsala,,,Sweden
No,58,,Peter John Cusack,,Coleman,peter.john.cusack.coleman@rwth-aachen.de,,RWTH Aachen University,,,,Aachen,,,Germany
No,59,,Gabriel,,Collin,gabriel.collin@icecube.wisc.edu,,Massachusetts Institute of Technology,,,,Cambridge,,,USA
No,60,,Amy,,Connolly,connolly@physics.osu.edu,,Ohio State University,,,,Columbus,,,USA
No,61,,Janet,,Conrad,conrad@mit.edu,,Massachusetts Institute of Technology,,,,Cambridge,,,USA
No,62,,Rebecca,,Corley,rebecca.corley@icecube.wisc.edu,,Department of Physics and Astronomy,,,,Salt Lake City,,,USA
No,63,,Doug,,Cowen,dfc13@psu.edu,,Pennsylvania State University,,,,University Park,,,USA
No,64,,Catherine,,De Clercq,catherine.de.clercq@vub.ac.be,,Vrije Universiteit Brussel (VUB),,,,Brussels,,,Belgium
No,65,,James,,DeLaunay,james.delaunay@icecube.wisc.edu,,University of Alabama,,,,Tuscaloosa,,,USA
No,66,,Diyaselis,,Delgado López,diyaselis.delgado@icecube.wisc.edu,,Department of Physics and Laboratory for Particle Physics and Cosmology,,,,Cambridge,,,USA
No,67,,Shuyang,,Deng,shuyang.deng@rwth-aachen.de,,RWTH Aachen University,,,,Aachen,,,Germany
No,68,,Abhishek,,Desai,adesai.physics@gmail.com,,University of Wisconsin—Madison,,,,Madison,,,USA
No,69,,Paolo,,Desiati,paolo.desiati@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,70,,Krijn,,de Vries,krijn.de@icecube.wisc.edu,,Vrije Universiteit Brussel (VUB),,,,Brussels,,,Belgium
No,71,,Gwenhael,,de Wasseige,gwenhael.dewasseige@icecube.wisc.edu,,Centre for Cosmology,,,,Louvain-la-Neuve,,,Belgium
No,72,,Tyce,,DeYoung,tdeyoung@msu.edu,,Michigan State University,,,,East Lansing,,,USA
No,73,,Alejandro,,Diaz,alejandro.diaz@icecube.wisc.edu,,Massachusetts Institute of Technology,,,,Cambridge,,,USA
No,74,,Juan Carlos,,Díaz-Vélez,juancarlos@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,75,,Pierre,,Dierichs,pierre.dierichs@rwth-aachen.de,,RWTH Aachen University,,,,Aachen,,,Germany
No,76,,Markus,,Dittmer,markus.dittmer@icecube.wisc.edu,,Universität Münster,,,,Münster,,,Germany
No,77,,Alba,,Domi,alba.domi@fau.de,,Erlangen Centre for Astroparticle Physics,,,,Erlangen,,,Germany
No,78,,Lincoln,,Draper,lincoln.draper@utah.edu,,Department of Physics and Astronomy,,,,Salt Lake City,,,USA
No,79,,Hrvoje,,Dujmovic,hrvoje.dujmovic@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,80,,Daniel,,Durnford,ddurnfor@ualberta.ca,,University of Alberta,,,,Edmonton,,,Canada
No,81,,Kaustav,,Dutta,kadutta@students.uni-mainz.de,,University of Mainz,,,,Mainz,,,Germany
No,82,,Michael,,DuVernois,duvernois@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,83,,Thomas,,Ehrhardt,tehrhardt@icecube.wisc.edu,,University of Mainz,,,,Mainz,,,Germany
No,84,,Leonhard,,Eidenschink,leonhard.eidenschink@tum.de,,Technische Universität München,,,,Garching,,,Germany
No,85,,Anna,,Eimer,anna.eimer@fau.de,,Erlangen Centre for Astroparticle Physics,,,,Erlangen,,,Germany
No,86,,Philipp,,Eller,philipp.eller@icecube.wisc.edu,,Technische Universität München,,,,Garching,,,Germany
No,87,,Enrico,,Ellinger,ellinger@uni-wuppertal.de,,University of Wuppertal,,,,Wuppertal,,,Germany
No,88,,Sharif,,El Mentawi,sharif.elmentawi@icecube.wisc.edu,,RWTH Aachen University,,,,Aachen,,,Germany
No,89,,Dominik,,Elsässer,dominik.elsaesser@tu-dortmund.de,,TU Dortmund University,,,,Dortmund,,,Germany
No,90,,Ralph,,Engel,ralph.engel@icecube.wisc.edu,,Karlsruhe Institute of Technology,,,,Karlsruhe,,,Germany
No,91,,Hannah,,Erpenbeck,hannah.erpenbeck@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,92,,Waleed,,Esmail,waleed.esmail@uni-muenster.de,,Universität Münster,,,,Münster,,,Germany
No,93,,John,,Evans,jevans96@terpmail.umd.edu,,University of Maryland,,,,College Park,,,USA
No,94,,Paul,,Evenson,evenson@udel.edu,,University of Delaware,,,,Newark,,,USA
No,95,,Kwok Lung,,Fan,klfan@terpmail.umd.edu,,University of Maryland,,,,College Park,,,USA
No,96,,Ke,,Fang,kefang@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,97,,Kareem,,Farrag,kfarrag@chiba-u.jp,,Chiba University,,,,Chiba,,,Japan
No,98,,Ali,,Fazely,arfazely@gmail.com,,Southern University,,,,Baton Rouge,,,USA
No,99,,Anatoli,,Fedynitch,anatoli@gate.sinica.edu.tw,,Academia Sinica,,,,Taipei,,,Taiwan
No,100,,Nora,,Feigl,nora.feigl@icecube.wisc.edu,,Humboldt-Universität zu Berlin,,,,Berlin,,,Germany
No,101,,Sebastian,,Fiedlschuster,sebastian.fiedlschuster@fau.de,,Erlangen Centre for Astroparticle Physics,,,,Erlangen,,,Germany
No,102,,Chad,,Finley,cfinley@fysik.su.se,,Stockholm University,,,,Stockholm,,,Sweden
No,103,,Leander,,Fischer,leander.fischer@desy.de,,Deutsches Elektronen-Synchrotron DESY,,,,Zeuthen,,,Germany
No,104,,Derek,,Fox,derek.fox@icecube.wisc.edu,,Pennsylvania State University,,,,University Park,,,USA
No,105,,Anna,,Franckowiak,anna.franckowiak@desy.de,,Fakultät für Physik & Astronomie,,,,Bochum,,,Germany
No,106,,Satoshi,,Fukami,satoshi.fukami@desy.de,,Deutsches Elektronen-Synchrotron DESY,,,,Zeuthen,,,Germany
No,107,,Philipp,,Fürst,philipp.fuerst@icecube.wisc.edu,,RWTH Aachen University,,,,Aachen,,,Germany
No,108,,John,,Gallagher,jsg@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,109,,Erik,,Ganster,erik.ganster@icecube.wisc.edu,,RWTH Aachen University,,,,Aachen,,,Germany
No,110,,Alfonso,,Garcia,alfonso.garcia-soto@icecube.wisc.edu,,Department of Physics and Laboratory for Particle Physics and Cosmology,,,,Cambridge,,,USA
No,111,,Miles,,Garcia,milesg@udel.edu,,University of Delaware,,,,Newark,,,USA
No,112,,Gopal,,Garg,gopalgarg067@gmail.com,,University of Wisconsin—Madison,,,,Madison,,,USA
No,113,,Eliot,,Genton,eliot.genton@gmail.com,,Department of Physics and Laboratory for Particle Physics and Cosmology,,,,Cambridge,,,USA
No,114,,Lisa,,Gerhardt,lgerhardt@lbl.gov,,Lawrence Berkeley National Laboratory,,,,Berkeley,,,USA
No,115,,Ava,,Ghadimi,aghadimi@crimson.ua.edu,,University of Alabama,,,,Tuscaloosa,,,USA
No,116,,Cloe,,Girard-Carillo,girardcarillo@uni-mainz.de,,University of Mainz,,,,Mainz,,,Germany
No,117,,Christian,,Glaser,christian.glaser@icecube.wisc.edu,,Uppsala University,,,,Uppsala,,,Sweden
No,118,,Thorsten,,Glüsenkamp,thorsten.gluesenkamp@physics.uu.se,,Erlangen Centre for Astroparticle Physics,,,,Erlangen,,,Germany
No,119,,Javier,,Gonzalez,javier.gonzalez@icecube.wisc.edu,,University of Delaware,,,,Newark,,,USA
No,120,,Sreetama,,Goswami,sreetama.goswami@unlv.edu,,Nevada Center for Astrophysics,,,,Las Vegas,,,USA
No,121,,Alejandra,,Granados,granad27@msu.edu,,Michigan State University,,,,East Lansing,,,USA
No,122,,Darren,,Grant,darren.grant@icecube.wisc.edu,,Simon Fraser University,,,,Burnaby,,,Canada
No,123,,Shannon,,Gray,sjgray@umd.edu,,University of Maryland,,,,College Park,,,USA
No,124,,Sean,,Griffin,sgriffin7@wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,125,,Spencer,,Griswold,spencer.griswold@icecube.wisc.edu,,University of Rochester,,,,Rochester,,,USA
No,126,,Kathrine Mørch,,Groth,kathrine.groth@icecube.wisc.edu,,University of Copenhagen,,,,Copenhagen,,,Denmark
No,127,,David,,Guevel,guevel@wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,128,,Christoph,,Günther,cguenther@physik.rwth-aachen.de,,RWTH Aachen University,,,,Aachen,,,Germany
No,129,,Pascal,,Gutjahr,pascal.gutjahr@icecube.wisc.edu,,TU Dortmund University,,,,Dortmund,,,Germany
No,130,,Chang Hyon,,Ha,changhyon.ha@gmail.com,,Chung-Ang University,,,,Seoul,,,Republic of Korea
No,131,,Christian,,Haack,christian.haack@icecube.wisc.edu,,Erlangen Centre for Astroparticle Physics,,,,Erlangen,,,Germany
No,132,,Allan,,Hallgren,allan.hallgren@physics.uu.se,,Uppsala University,,,,Uppsala,,,Sweden
No,133,,Lasse,,Halve,lasse.halve@icecube.wisc.edu,,RWTH Aachen University,,,,Aachen,,,Germany
No,134,,Francis,,Halzen,halzen@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,135,,Leon,,Hamacher,leon.hamacher@rwth-aachen.de,,RWTH Aachen University,,,,Aachen,,,Germany
No,136,,Hassane,,Hamdaoui,hamdaouihassane@gmail.com,,Stony Brook University,,,,Stony Brook,,,USA
No,137,,Martin,,Ha Minh,martin.haminh@icecube.wisc.edu,,Technische Universität München,,,,Garching,,,Germany
No,138,,Michael,,Handt,michael.handt@rwth-aachen.de,,RWTH Aachen University,,,,Aachen,,,Germany
No,139,,Kael,,Hanson,kael.hanson@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,140,,John,,Hardin,john.hardin@icecube.wisc.edu,,Massachusetts Institute of Technology,,,,Cambridge,,,USA
No,141,,Alexander,,Harnisch,alexander.harnisch@icecube.wisc.edu,,Michigan State University,,,,East Lansing,,,USA
No,142,,Patrick,,Hatch,19ph3@queensu.ca,,Engineering Physics,,,,Kingston,,,Canada
No,143,,Andreas,,Haungs,andreas.haungs@icecube.wisc.edu,,Karlsruhe Institute of Technology,,,,Karlsruhe,,,Germany
No,144,,Jonas,,Häußler,jonas.haeussler@rwth-aachen.de,,RWTH Aachen University,,,,Aachen,,,Germany
No,145,,Klaus,,Helbing,helbing@uni-wuppertal.de,,University of Wuppertal,,,,Wuppertal,,,Germany
No,146,,Jonas,,Hellrung,jonas.hellrung@rub.de,,Fakultät für Physik & Astronomie,,,,Bochum,,,Germany
No,147,,Johanna,,Hermannsgabner,hermannsgabner@physik.rwth-aachen.de,,RWTH Aachen University,,,,Aachen,,,Germany
No,148,,Lars,,Heuermann,lars.heuermann@rwth-aachen.de,,RWTH Aachen University,,,,Aachen,,,Germany
No,149,,Nils,,Heyer,nils.heyer@physics.uu.se,,Uppsala University,,,,Uppsala,,,Sweden
No,150,,Stephanie,,Hickford,stephanie.hickford@icecube.wisc.edu,,University of Wuppertal,,,,Wuppertal,,,Germany
No,151,,Attila,,Hidvegi,attila.hidvegi@icecube.wisc.edu,,Stockholm University,,,,Stockholm,,,Sweden
No,152,,Colton,,Hill,colton.hill@icecube.wisc.edu,,Chiba University,,,,Chiba,,,Japan
No,153,,Gary,,Hill,gary.hill@icecube.wisc.edu,,Department of Physics,,,,Adelaide,,,Australia
No,154,,Ramy,,Hmaid,rhmaid@chiba-u.jp,,Chiba University,,,,Chiba,,,Japan
No,155,,Kara,,Hoffman,kara@icecube.wisc.edu,,University of Maryland,,,,College Park,,,USA
No,156,,Sam,,Hori,sahori@wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,157,,Kotoyo,,Hoshina,hoshina@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,158,,Matheus,,Hostert,mhostert@g.harvard.edu,,Department of Physics and Laboratory for Particle Physics and Cosmology,,,,Cambridge,,,USA
No,159,,Wenjie,,Hou,wenjie.hou@icecube.wisc.edu,,Karlsruhe Institute of Technology,,,,Karlsruhe,,,Germany
No,160,,Thomas,,Huber,thomas.huber@kit.edu,,Karlsruhe Institute of Technology,,,,Karlsruhe,,,Germany
No,161,,Klas,,Hultqvist,klas.hultqvist@fysik.su.se,,Stockholm University,,,,Stockholm,,,Sweden
No,162,,Mirco,,Hünnefeld,huennefeld@wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,163,,Raamis,,Hussain,raamis.hussain@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,164,,Karolin,,Hymon,karolin.hymon@icecube.wisc.edu,,TU Dortmund University,,,,Dortmund,,,Germany
No,165,,Aya,,Ishihara,aya.ishihara@icecube.wisc.edu,,Chiba University,,,,Chiba,,,Japan
No,166,,Wataru,,Iwakiri,iwakiri.wataru.buz@gmail.com,,Chiba University,,,,Chiba,,,Japan
No,167,,Marc,,Jacquart,m.jacquart@hotmail.ch,,University of Wisconsin—Madison,,,,Madison,,,USA
No,168,,Samyak,,Jain,samyak@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,169,,Oliver,,Janik,oliver.janik@fau.de,,Erlangen Centre for Astroparticle Physics,,,,Erlangen,,,Germany
No,170,,Matti,,Jansson,matti.jansson@gmail.com,,Sungkyunkwan University,,,,Suwon,,,Republic of Korea
No,171,,Minjin,,Jeong,minjin.jeong@utah.edu,,Department of Physics and Astronomy,,,,Salt Lake City,,,USA
No,172,,Miaochen,,Jin,miaochenjin@g.harvard.edu,,Department of Physics and Laboratory for Particle Physics and Cosmology,,,,Cambridge,,,USA
No,173,,Benjamin,,Jones,ben.jones@uta.edu,,University of Texas at Arlington,,,,Arlington,,,USA
No,174,,Nicholas,,Kamp,nkamp@fas.harvard.edu,,Department of Physics and Laboratory for Particle Physics and Cosmology,,,,Cambridge,,,USA
No,175,,Donghwa,,Kang,donghwa.kang@kit.edu,,Karlsruhe Institute of Technology,,,,Karlsruhe,,,Germany
No,176,,Woosik,,Kang,woosik.kang@icecube.wisc.edu,,Sungkyunkwan University,,,,Suwon,,,Republic of Korea
No,177,,Xinyue,,Kang,xinyue.kang@icecube.wisc.edu,,Drexel University,,,,Philadelphia,,,USA
No,178,,Alexander,,Kappes,alexander.kappes@uni-muenster.de,,Universität Münster,,,,Münster,,,Germany
No,179,,David,,Kappesser,david.kappesser@icecube.wisc.edu,,University of Mainz,,,,Mainz,,,Germany
No,180,,Leonora,,Kardum,leonora.kardum@icecube.wisc.edu,,TU Dortmund University,,,,Dortmund,,,Germany
No,181,,Timo,,Karg,timo.karg@desy.de,,Deutsches Elektronen-Synchrotron DESY,,,,Zeuthen,,,Germany
No,182,,Martina,,Karl,martina.karl@icecube.wisc.edu,,Technische Universität München,,,,Garching,,,Germany
No,183,,Albrecht,,Karle,karle@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,184,,Akanksha,,Katil,akanksha.katil@icecube.wisc.edu,,University of Alberta,,,,Edmonton,,,Canada
No,185,,Uli,,Katz,katz@physik.uni-erlangen.de,,Erlangen Centre for Astroparticle Physics,,,,Erlangen,,,Germany
No,186,,Matt,,Kauer,mkauer@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,187,,John,,Kelley,jkelley@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,188,,Manish,,Khanal,u1421460@utah.edu,,Department of Physics and Astronomy,,,,Salt Lake City,,,USA
No,189,,Arifa,,Khatee Zathul,arifa@wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,190,,Ali,,Kheirandish,akheirandish@icecube.wisc.edu,,Nevada Center for Astrophysics,,,,Las Vegas,,,USA
No,191,,Joanna,,Kiryluk,joanna.kiryluk@stonybrook.edu,,Stony Brook University,,,,Stony Brook,,,USA
No,192,,Spencer,,Klein,srklein@icecube.wisc.edu,,Lawrence Berkeley National Laboratory,,,,Berkeley,,,USA
No,193,,Yukiho,,Kobayashi,kobayashi@hepburn.s.chiba-u.ac.jp,,Chiba University,,,,Chiba,,,Japan
No,194,,Alina,,Kochocki,alina.kochocki@icecube.wisc.edu,,Michigan State University,,,,East Lansing,,,USA
No,195,,Ramesh,,Koirala,ramesh.koirala@icecube.wisc.edu,,University of Delaware,,,,Newark,,,USA
No,196,,Hermann,,Kolanoski,hermann.kolanoski@desy.de,,Humboldt-Universität zu Berlin,,,,Berlin,,,Germany
No,197,,Tomas,,Kontrimas,tomas.kontrimas@icecube.wisc.edu,,Technische Universität München,,,,Garching,,,Germany
No,198,,Lutz,,Köpke,lutz.koepke@uni-mainz.de,,University of Mainz,,,,Mainz,,,Germany
No,199,,Claudio,,Kopper,claudio.kopper@icecube.wisc.edu,,Erlangen Centre for Astroparticle Physics,,,,Erlangen,,,Germany
No,200,,Jason,,Koskinen,koskinen@nbi.ku.dk,,University of Copenhagen,,,,Copenhagen,,,Denmark
No,201,,Paras,,Koundal,paras@udel.edu,,University of Delaware,,,,Newark,,,USA
No,202,,Marek,,Kowalski,marek.kowalski@desy.de,,Humboldt-Universität zu Berlin,,,,Berlin,,,Germany
No,203,,Tetiana,,Kozynets,tetiana.kozynets@nbi.ku.dk,,University of Copenhagen,,,,Copenhagen,,,Denmark
No,204,,Niclas,,Krieger,niclas.krieger@ruhr-uni-bochum.de,,Fakultät für Physik & Astronomie,,,,Bochum,,,Germany
No,205,,Krishnamoorthi,,Jayakumar,kjayakumar@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,206,,Tanvi,,Krishnan,tkrishnan@g.harvard.edu,,Department of Physics and Laboratory for Particle Physics and Cosmology,,,,Cambridge,,,USA
No,207,,Karlijn,,Kruiswijk,karlijn.kruiswijk@icecube.wisc.edu,,Centre for Cosmology,,,,Louvain-la-Neuve,,,Belgium
No,208,,Emmett,,Krupczak,emmett.krupczak@icecube.wisc.edu,,Michigan State University,,,,East Lansing,,,USA
No,209,,Anil,,Kumar,anilak41@gmail.com,,Deutsches Elektronen-Synchrotron DESY,,,,Zeuthen,,,Germany
No,210,,Emma,,Kun,ekun,,Fakultät für Physik & Astronomie,,,,Bochum,,,Germany
No,211,,Naoko,,Kurahashi,naoko.kurahashi@icecube.wisc.edu,,Drexel University,,,,Philadelphia,,,USA
No,212,,Neha,,Lad,neha.lad@icecube.wisc.edu,,Deutsches Elektronen-Synchrotron DESY,,,,Zeuthen,,,Germany
No,213,,Cristina,,Lagunas Gualda,cristina.lagunas@tum.de,,Technische Universität München,,,,Garching,,,Germany
No,214,,Mathieu,,Lamoureux,mathieu.lamoureux@uclouvain.be,,Centre for Cosmology,,,,Louvain-la-Neuve,,,Belgium
No,215,,Michael,,Larson,mlarson@icecube.wisc.edu,,University of Maryland,,,,College Park,,,USA
No,216,,Frederik,,Lauber,frederik.lauber@icecube.wisc.edu,,University of Wuppertal,,,,Wuppertal,,,Germany
No,217,,Jeffrey,,Lazar,jeffrey.lazar@icecube.wisc.edu,,Centre for Cosmology,,,,Louvain-la-Neuve,,,Belgium
No,218,,Kayla,,Leonard DeHolton,kayla.leonard@icecube.wisc.edu,,Pennsylvania State University,,,,University Park,,,USA
No,219,,Agnieszka,,Leszczyńska,agnieszka.leszczynska@icecube.wisc.edu,,University of Delaware,,,,Newark,,,USA
No,220,,Jiyuan,,Liao,jliao74@gatech.edu,,Georgia Institute of Technology,,,,Atlanta,,,USA
No,221,,Massimiliano,,Lincetto,massimiliano.lincetto@desy.de,,Fakultät für Physik & Astronomie,,,,Bochum,,,Germany
No,222,,Yitong,,Liu,yml5822@psu.edu,,Pennsylvania State University,,,,University Park,,,USA
No,223,,Maria,,Liubarska,mliubars@ualberta.ca,,University of Alberta,,,,Edmonton,,,Canada
No,224,,Christy,,Love,cel94@drexel.edu,,Drexel University,,,,Philadelphia,,,USA
No,225,,Lu,,Lu,lulu@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,226,,Francesco,,Lucarelli,francesco.lucarelli@icecube.wisc.edu,,Université de Genève,,,,Genève,,,Switzerland
No,227,,William,,Luszczak,william.luszczak@icecube.wisc.edu,,Ohio State University,,,,Columbus,,,USA
No,228,,Yang,,Lyu,yang.lyu@icecube.wisc.edu,,University of California,,,,Berkeley,,,USA
No,229,,Jim,,Madsen,jim.madsen@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,230,,Else,,Magnus,else.magnus@vub.be,,Vrije Universiteit Brussel (VUB),,,,Brussels,,,Belgium
No,231,,Kendall,,Mahn,kendall.mahn@icecube.wisc.edu,,Michigan State University,,,,East Lansing,,,USA
No,232,,Yuya,,Makino,yuya.makino@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,233,,Elena,,Manao,elena.manao@icecube.wisc.edu,,Technische Universität München,,,,Garching,,,Germany
No,234,,Sarah,,Mancina,sl.mancina@gmail.com,,Dipartimento di Fisica e Astronomia Galileo Galilei,,,,Padova,,,Italy
No,235,,Alicia,,Mand,aemand@wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,236,,Wenceslas,,Marie Sainte,wenceslas.mariesainte@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,237,,Ioana,,Mariş,ioana.maris@ulb.be,,Université Libre de Bruxelles,,,,Brussels,,,Belgium
No,238,,Szabolcs,,Marka,sm2375@columbia.edu,,Columbia Astrophysics and Nevis Laboratories,,,,New York,,,USA
No,239,,Zsuzsa,,Marka,zsuzsa.marka@icecube.wisc.edu,,Columbia Astrophysics and Nevis Laboratories,,,,New York,,,USA
No,240,,Matthew,,Marsee,mjmarsee@crimson.ua.edu,,University of Alabama,,,,Tuscaloosa,,,USA
No,241,,Ivan,,Martinez-Soler,ivan.martinez-soler@icecube.wisc.edu,,Department of Physics and Laboratory for Particle Physics and Cosmology,,,,Cambridge,,,USA
No,242,,Reina,,Maruyama,reina.maruyama@yale.edu,,Yale University,,,,New Haven,,,USA
No,243,,Finn,,Mayhew,finn.mayhew@icecube.wisc.edu,,Michigan State University,,,,East Lansing,,,USA
No,244,,Frank,,McNally,frank.mcnally@icecube.wisc.edu,,Department of Physics,,,,Macon,,,USA
No,245,,James Vincent,,Mead,james.mead@nbi.ku.dk,,University of Copenhagen,,,,Copenhagen,,,Denmark
No,246,,Kevin,,Meagher,meagher.kevin@gmail.com,,University of Wisconsin—Madison,,,,Madison,,,USA
No,247,,Sarah,,Mechbal,sarah.mechbal@desy.de,,Deutsches Elektronen-Synchrotron DESY,,,,Zeuthen,,,Germany
No,248,,Andres,,Medina,andres.medina@icecube.wisc.edu,,Ohio State University,,,,Columbus,,,USA
No,249,,Maximilian,,Meier,maximilian.meier@icecube.wisc.edu,,Chiba University,,,,Chiba,,,Japan
No,250,,Yarno,,Merckx,yarno.merckx@icecube.wisc.edu,,Vrije Universiteit Brussel (VUB),,,,Brussels,,,Belgium
No,251,,Lukas,,Merten,lukas.merten@rub.de,,Fakultät für Physik & Astronomie,,,,Bochum,,,Germany
No,252,,Justin,,Mitchell,justin.mitchell01@sus.edu,,Southern University,,,,Baton Rouge,,,USA
No,253,,Teresa,,Montaruli,teresa.montaruli@icecube.wisc.edu,,Université de Genève,,,,Genève,,,Switzerland
No,254,,Roger,,Moore,rwmoore@ualberta.ca,,University of Alberta,,,,Edmonton,,,Canada
No,255,,Yasutsugu,,Morii,morii.yasutsugu@icecube.wisc.edu,,Chiba University,,,,Chiba,,,Japan
No,256,,Bob,,Morse,april14morse@yahoo.com,,University of Wisconsin—Madison,,,,Madison,,,USA
No,257,,Marjon,,Moulai,marjon.moulai@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,258,,Tista,,Mukherjee,tista.mukherjee@icecube.wisc.edu,,Karlsruhe Institute of Technology,,,,Karlsruhe,,,Germany
No,259,,Richard,,Naab,richard.naab@desy.de,,Deutsches Elektronen-Synchrotron DESY,,,,Zeuthen,,,Germany
No,260,,Maxwell,,Nakos,maxwell.nakos@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,261,,Uwe,,Naumann,uwe.naumann@uni-wuppertal.de,,University of Wuppertal,,,,Wuppertal,,,Germany
No,262,,Jannis,,Necker,jannis.necker@desy.de,,Deutsches Elektronen-Synchrotron DESY,,,,Zeuthen,,,Germany
No,263,,Akshima,,Negi,axn0446@mavs.uta.edu,,University of Texas at Arlington,,,,Arlington,,,USA
No,264,,Ludwig,,Neste,ludwig.neste@fysik.su.se,,Stockholm University,,,,Stockholm,,,Sweden
No,265,,Miriam,,Neumann,m_neum20@uni-muenster.de,,Universität Münster,,,,Münster,,,Germany
No,266,,Hans,,Niederhausen,hans.niederhausen@icecube.wisc.edu,,Michigan State University,,,,East Lansing,,,USA
No,267,,Mehr Un,,Nisa,mehr.unnisa@icecube.wisc.edu,,Michigan State University,,,,East Lansing,,,USA
No,268,,Koji,,Noda,nodak5@gmail.com,,Chiba University,,,,Chiba,,,Japan
No,269,,Andreas,,Noell,andreas.noell@icecube.wisc.edu,,RWTH Aachen University,,,,Aachen,,,Germany
No,270,,Alexander,,Novikov,alexander.novikov@icecube.wisc.edu,,University of Delaware,,,,Newark,,,USA
No,271,,Anna,,Pollmann,anna@pollmann.co,,Chiba University,,,,Chiba,,,Japan
No,272,,Vivian,,O'Dell,vivian.odell@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,273,,Alex,,Olivas,alex.r.olivas@gmail.com,,University of Maryland,,,,College Park,,,USA
No,274,,Rasmus,,Orsoe,rasmus.orsoe@icecube.wisc.edu,,Technische Universität München,,,,Garching,,,Germany
No,275,,Jesse,,Osborn,jesse.osborn@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,276,,Erin,,O'Sullivan,erin.osullivan@physics.uu.se,,Uppsala University,,,,Uppsala,,,Sweden
No,277,,Veronika,,Palusova,vpalusov@uni-mainz.de,,University of Mainz,,,,Mainz,,,Germany
No,278,,Hershal,,Pandya,hershal.pandya@icecube.wisc.edu,,University of Delaware,,,,Newark,,,USA
No,279,,Nahee,,Park,nahee.park@icecube.wisc.edu,,Engineering Physics,,,,Kingston,,,Canada
No,280,,Grant,,Parker,grant.parker@mavs.uta.edu,,University of Texas at Arlington,,,,Arlington,,,USA
No,281,,Victoria,,Parrish,parri22v@mtholyoke.edu,,Michigan State University,,,,East Lansing,,,USA
No,282,,Ek Narayan,,Paudel,narayan@udel.edu,,University of Delaware,,,,Newark,,,USA
No,283,,Larissa,,Paul,larissa.paul@icecube.wisc.edu,,Physics Department,,,,Rapid City,,,USA
No,284,,Carlos,,Pérez de los Heros,cph@physics.uu.se,,Uppsala University,,,,Uppsala,,,Sweden
No,285,,Teresa,,Pernice,teresa.pernice@desy.de,,Deutsches Elektronen-Synchrotron DESY,,,,Zeuthen,,,Germany
No,286,,Josh,,Peterson,josh.peterson@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,287,,Alex,,Pizzuto,alex.pizzuto@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,288,,Matthias,,Plum,matthias.plum@icecube.wisc.edu,,Physics Department,,,,Rapid City,,,USA
No,289,,Axel,,Pontén,axel.ponten@physics.uu.se,,Uppsala University,,,,Uppsala,,,Sweden
No,290,,Yuriy,,Popovych,ypopovyc@uni-mainz.de,,University of Mainz,,,,Mainz,,,Germany
No,291,,Maria,,Prado Rodriguez,maria.pradorodriguez@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,292,,Brandon,,Pries,brandon.pries@icecube.wisc.edu,,Michigan State University,,,,East Lansing,,,USA
No,293,,Rachel,,Procter-Murphy,rachel.procter-murphy@icecube.wisc.edu,,University of Maryland,,,,College Park,,,USA
No,294,,Gerald,,Przybylski,gtp@icecube.wisc.edu,,Lawrence Berkeley National Laboratory,,,,Berkeley,,,USA
No,295,,Lilly,,Pyras,pyras@posteo.de,,Department of Physics and Astronomy,,,,Salt Lake City,,,USA
No,296,,Christoph,,Raab,chraab@mailbox.org,,Centre for Cosmology,,,,Louvain-la-Neuve,,,Belgium
No,297,,John,,Rack-Helleis,john.rack-helleis@icecube.wisc.edu,,University of Mainz,,,,Mainz,,,Germany
No,298,,Navid,,Rad,navid.khandan.rad@desy.de,,Deutsches Elektronen-Synchrotron DESY,,,,Zeuthen,,,Germany
No,299,,Martin Langgård,,Ravn,martin.ravn@physics.uu.se,,Uppsala University,,,,Uppsala,,,Sweden
No,300,,Katherine,,Rawlins,krawlins@alaska.edu,,University of Alaska Anchorage,,,,Anchorage,,,USA
No,301,,Zoe,,Rechav,rechav@wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,302,,Abdul,,Rehman,arehman@udel.edu,,University of Delaware,,,,Newark,,,USA
No,303,,Elisa,,Resconi,elisa.resconi@tum.de,,Technische Universität München,,,,Garching,,,Germany
No,304,,Simeon,,Reusch,simeon.reusch@desy.de,,Deutsches Elektronen-Synchrotron DESY,,,,Zeuthen,,,Germany
No,305,,Wolfgang,,Rhode,wolfgang.rhode@tu-dortmund.de,,TU Dortmund University,,,,Dortmund,,,Germany
No,306,,Benedikt,,Riedel,benedikt.riedel@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,307,,Adam,,Rifaie,arifaie@mail.icecube.wisc.edu,,University of Wuppertal,,,,Wuppertal,,,Germany
No,308,,Ella,,Roberts,ella.roberts@icecube.wisc.edu,,Department of Physics,,,,Adelaide,,,Australia
No,309,,Sally,,Robertson,sally.robertson@icecube.wisc.edu,,University of California,,,,Berkeley,,,USA
No,310,,Steven,,Rodan,steven.rodan@icecube.wisc.edu,,Sungkyunkwan University,,,,Suwon,,,Republic of Korea
No,311,,Martin,,Rongen,martin.rongen@icecube.wisc.edu,,Erlangen Centre for Astroparticle Physics,,,,Erlangen,,,Germany
No,312,,Aske,,Rosted,askerosted@gmail.com,,Chiba University,,,,Chiba,,,Japan
No,313,,Carsten,,Rott,carsten.rott@gmail.com,,Department of Physics and Astronomy,,,,Salt Lake City,,,USA
No,314,,Tim,,Ruhe,tim.ruhe@icecube.wisc.edu,,TU Dortmund University,,,,Dortmund,,,Germany
No,315,,Li,,Ruohan,li.ruohan@icecube.wisc.edu,,Technische Universität München,,,,Garching,,,Germany
No,316,,Dirk,,Ryckbosch,dirk.ryckbosch@ugent.be,,University of Gent,,,,Gent,,,Belgium
No,317,,Ibrahim,,Safa,ibrahim.safa@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,318,,Julian,,Saffer,julian.saffer@icecube.wisc.edu,,Karlsruhe Institute of Technology,,,,Karlsruhe,,,Germany
No,319,,Daniel,,Salazar-Gallegos,daniel.salazar-gallegos@icecube.wisc.edu,,Michigan State University,,,,East Lansing,,,USA
No,320,,Pranav,,Sampathkumar,pranav.sampathkumar@icecube.wisc.edu,,Karlsruhe Institute of Technology,,,,Karlsruhe,,,Germany
No,321,,Alexander,,Sandrock,asandrock@icecube.wisc.edu,,University of Wuppertal,,,,Wuppertal,,,Germany
No,322,,Marcos,,Santander,marcos.santander@icecube.wisc.edu,,University of Alabama,,,,Tuscaloosa,,,USA
No,323,,Sourav,,Sarkar,sourav.sarkar@icecube.wisc.edu,,University of Alberta,,,,Edmonton,,,Canada
No,324,,Subir,,Sarkar,subir.sarkar@physics.ox.ac.uk,,University of Oxford,,,,Oxford,,,United Kingdom
No,325,,Joelle,,Savelberg,joelle.savelberg@icecube.wisc.edu,,RWTH Aachen University,,,,Aachen,,,Germany
No,326,,Pierpaolo,,Savina,pierpaolo.savina@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,327,,Patrick,,Schaile,patrick.schaile@tum.de,,Technische Universität München,,,,Garching,,,Germany
No,328,,Merlin,,Schaufel,merlin.schaufel@rwth-aachen.de,,RWTH Aachen University,,,,Aachen,,,Germany
No,329,,Harald,,Schieler,harald.schieler@kit.edu,,Karlsruhe Institute of Technology,,,,Karlsruhe,,,Germany
No,330,,Sebastian,,Schindler,sebastian.schindler@fau.de,,Erlangen Centre for Astroparticle Physics,,,,Erlangen,,,Germany
No,331,,Lea,,Schlickmann,lschlickm@t-online.de,,University of Mainz,,,,Mainz,,,Germany
No,332,,Berit,,Schlüter,b_schl19@uni-muenster.de,,Universität Münster,,,,Münster,,,Germany
No,333,,Felix,,Schlüter,felix_schlueter@hotmail.de,,Université Libre de Bruxelles,,,,Brussels,,,Belgium
No,334,,Nick,,Schmeisser,nick.schmeisser@icecube.wisc.edu,,University of Wuppertal,,,,Wuppertal,,,Germany
No,335,,Torsten,,Schmidt,tschmidt@icecube.wisc.edu,,University of Maryland,,,,College Park,,,USA
No,336,,Judith,,Schneider,judith.schneider@icecube.wisc.edu,,Erlangen Centre for Astroparticle Physics,,,,Erlangen,,,Germany
No,337,,Frank,,Schröder,frank.schroeder@icecube.wisc.edu,,University of Delaware,,,,Newark,,,USA
No,338,,Lisa,,Schumacher,lisa.schumacher@icecube.wisc.edu,,Erlangen Centre for Astroparticle Physics,,,,Erlangen,,,Germany
No,339,,Sönke,,Schwirn,soenke.schwirn@rwth-aachen.de,,RWTH Aachen University,,,,Aachen,,,Germany
No,340,,Stephen,,Sclafani,steve.sclafani@icecube.wisc.edu,,University of Maryland,,,,College Park,,,USA
No,341,,David,,Seckel,dseckel@udel.edu,,University of Delaware,,,,Newark,,,USA
No,342,,Leo,,Seen,seen@wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,343,,Mohammad Ful Hossain,,Seikh,ful.hossain@icecube.wisc.edu,,University of Kansas,,,,Lawrence,,,USA
No,344,,Minyeong,,Seo,seominyeong94@gmail.com,,Sungkyunkwan University,,,,Suwon,,,Republic of Korea
No,345,,Suruj,,Seunarine,surujhdeo.seunarine@uwrf.edu,,University of Wisconsin,,,,River Falls,,,USA
No,346,,Per Arne,,Sevle Myhr,perarnesevle@gmail.com,,Centre for Cosmology,,,,Louvain-la-Neuve,,,Belgium
No,347,,Riya,,Shah,rshah@icecube.wisc.edu,,Drexel University,,,,Philadelphia,,,USA
No,348,,Shefali,,Shefali,shefali.shefali@icecube.wisc.edu,,Karlsruhe Institute of Technology,,,,Karlsruhe,,,Germany
No,349,,Shimizu,,N,shimizu@hepburn.s.chiba-u.ac.jp,,Chiba University,,,,Chiba,,,Japan
No,350,,Manuel,,Silva,manuel.silva@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,351,,Barbara,,Skrzypek,bskrzypek@lbl.gov,,University of California,,,,Berkeley,,,USA
No,352,,Ben,,Smithers,benjamin.smithers@mavs.uta.edu,,University of Texas at Arlington,,,,Arlington,,,USA
No,353,,Robert,,Snihur,robert.snihur@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,354,,Jan,,Soedingrekso,jan.soedingrekso@icecube.wisc.edu,,TU Dortmund University,,,,Dortmund,,,Germany
No,355,,Andreas,,Søgaard,andreas.sogaard@icecube.wisc.edu,,University of Copenhagen,,,,Copenhagen,,,Denmark
No,356,,Dennis,,Soldin,dennis.soldin@icecube.wisc.edu,,Department of Physics and Astronomy,,,,Salt Lake City,,,USA
No,357,,Philipp,,Soldin,soldin@physik.rwth-aachen.de,,RWTH Aachen University,,,,Aachen,,,Germany
No,358,,Giacomo,,Sommani,sommani.giacomo@icecube.wisc.edu,,Fakultät für Physik & Astronomie,,,,Bochum,,,Germany
No,359,,Christian,,Spannfellner,christian.spannfellner@tum.de,,Technische Universität München,,,,Garching,,,Germany
No,360,,Glenn ,,Spiczak,glenn.spiczak@uwrf.edu,,University of Wisconsin,,,,River Falls,,,USA
No,361,,Christian,,Spiering,christian.spiering@desy.de,,Deutsches Elektronen-Synchrotron DESY,,,,Zeuthen,,,Germany
No,362,,Juliana,,Stachurska,juliana.stachurska@ugent.be,,University of Gent,,,,Gent,,,Belgium
No,363,,Michael,,Stamatikos,ms25@icecube.wisc.edu,,Ohio State University,,,,Columbus,,,USA
No,364,,Todor,,Stanev,stanev@bartol.udel.edu,,University of Delaware,,,,Newark,,,USA
No,365,,Thorsten,,Stezelberger,tstezelberger@lbl.gov,,Lawrence Berkeley National Laboratory,,,,Berkeley,,,USA
No,366,,Timo,,Stürwald,timo.stuerwald@icecube.wisc.edu,,University of Wuppertal,,,,Wuppertal,,,Germany
No,367,,Thomas,,Stuttard,thomas.stuttard@icecube.wisc.edu,,University of Copenhagen,,,,Copenhagen,,,Denmark
No,368,,Greg,,Sullivan,gws@umd.edu,,University of Maryland,,,,College Park,,,USA
No,369,,Ignacio,,Taboada,itaboada@gatech.edu,,Georgia Institute of Technology,,,,Atlanta,,,USA
No,370,,Samvel,,Ter-Antonyan,samvel@icecube.wisc.edu,,Southern University,,,,Baton Rouge,,,USA
No,371,,Andrii,,Terliuk,andrii.terliuk@icecube.wisc.edu,,Technische Universität München,,,,Garching,,,Germany
No,372,,Matthias,,Thiesmeyer,matthias.thiesmeyer@rwth-aachen.de,,University of Wisconsin—Madison,,,,Madison,,,USA
No,373,,Will,,Thompson,will_thompson@g.harvard.edu,,Department of Physics and Laboratory for Particle Physics and Cosmology,,,,Cambridge,,,USA
No,374,,Jessie,,Thwaites,jessie.thwaites@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,375,,Serap,,Tilav,tilav@udel.edu,,University of Delaware,,,,Newark,,,USA
No,376,,Kirsten,,Tollefson,kirsten.tollefson@icecube.wisc.edu,,Michigan State University,,,,East Lansing,,,USA
No,377,,Christoph,,Tönnis,christoph.toennis@gmx.de,,Sungkyunkwan University,,,,Suwon,,,Republic of Korea
No,378,,Simona,,Toscano,simona.toscano@icecube.wisc.edu,,Université Libre de Bruxelles,,,,Brussels,,,Belgium
No,379,,Delia,,Tosi,delia.tosi@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,380,,Alexander,,Trettin,alexander.trettin@icecube.wisc.edu,,Deutsches Elektronen-Synchrotron DESY,,,,Zeuthen,,,Germany
No,381,,Martin,,Unland Elorrieta,martin.unland@icecube.wisc.edu,,Universität Münster,,,,Münster,,,Germany
No,382,,Anuj Kumar,,Upadhyay,anuj2420@gmail.com,,University of Wisconsin—Madison,,,,Madison,,,USA
No,383,,Karriem,,Upshaw,karriem.upshaw@sus.edu,,Southern University,,,,Baton Rouge,,,USA
No,384,,Arun,,Vaidyanathan,arunneelakandaiyer@hotmail.com,,Department of Physics,,,,Milwaukee,,,USA
No,385,,Nora,,Valtonen-Mattila,nora.valtonen@physics.uu.se,,Uppsala University,,,,Uppsala,,,Sweden
No,386,,Justin,,Vandenbroucke,justin.vandenbroucke@wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,387,,Nick,,van Eijndhoven,nick.vaneijndhoven@icecube.wisc.edu,,Vrije Universiteit Brussel (VUB),,,,Brussels,,,Belgium
No,388,,David,,Vannerom,vannerom@mit.edu,,Massachusetts Institute of Technology,,,,Cambridge,,,USA
No,389,,Jakob,,van Santen,jakob.vansanten@icecube.wisc.edu,,Deutsches Elektronen-Synchrotron DESY,,,,Zeuthen,,,Germany
No,390,,Francisco Javier,,Vara Carbonell,javi.vara@icecube.wisc.edu,,Universität Münster,,,,Münster,,,Germany
No,391,,Fahim,,Varsi,fahimwarsi89@gmail.com,,Karlsruhe Institute of Technology,,,,Karlsruhe,,,Germany
No,392,,Joshua,,Veitch-Michaelis,joshua.veitch-michaelis@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,393,,Megha,,Venugopal,venugopalmegha1@gmail.com,,Karlsruhe Institute of Technology,,,,Karlsruhe,,,Germany
No,394,,Matthias,,Vereecken,matthias.vereecken@uclouvain.be,,Centre for Cosmology,,,,Louvain-la-Neuve,,,Belgium
No,395,,Sebastian,,Vergara Carrasco,snv19@uclive.ac.nz,,University of Canterbury,,,,Christchurch,,,New Zealand
No,396,,Stef,,Verpoest,stef.verpoest@icecube.wisc.edu,,University of Delaware,,,,Newark,,,USA
No,397,,Doga,,Veske,doga.veske@icecube.wisc.edu,,Columbia Astrophysics and Nevis Laboratories,,,,New York,,,USA
No,398,,Aishwarya,,Vijai,aishupenn@gmail.com,,University of Maryland,,,,College Park,,,USA
No,399,,Christian,,Walck,walck@fysik.su.se,,Stockholm University,,,,Stockholm,,,Sweden
No,400,,Andrew,,Wang,a.w@gatech.edu,,Georgia Institute of Technology,,,,Atlanta,,,USA
No,401,,Chris,,Weaver,chris.weaver@icecube.wisc.edu,,Michigan State University,,,,East Lansing,,,USA
No,402,,Philip,,Weigel,philip.weigel@icecube.wisc.edu,,Massachusetts Institute of Technology,,,,Cambridge,,,USA
No,403,,Andreas,,Weindl,andreas.weindl@icecube.wisc.edu,,Karlsruhe Institute of Technology,,,,Karlsruhe,,,Germany
No,404,,Jan,,Weldert,jan.weldert@icecube.wisc.edu,,Pennsylvania State University,,,,University Park,,,USA
No,405,,Alex,,Wen,alexwen@g.harvard.edu,,Department of Physics and Laboratory for Particle Physics and Cosmology,,,,Cambridge,,,USA
No,406,,Chris,,Wendt,chwendt@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,407,,Johannes,,Werthebach,johannes.werthebach@icecube.wisc.edu,,TU Dortmund University,,,,Dortmund,,,Germany
No,408,,Mark,,Weyrauch,mark.weyrauch@icecube.wisc.edu,,Karlsruhe Institute of Technology,,,,Karlsruhe,,,Germany
No,409,,Nathan,,Whitehorn,nathan.whitehorn@icecube.wisc.edu,,Michigan State University,,,,East Lansing,,,USA
No,410,,Christopher,,Wiebusch,wiebusch@physik.rwth-aachen.de,,RWTH Aachen University,,,,Aachen,,,Germany
No,411,,Dawn,,Williams,dawnwill@icecube.wisc.edu,,University of Alabama,,,,Tuscaloosa,,,USA
No,412,,Lucas,,Witthaus,lucas.witthaus@icecube.wisc.edu,,TU Dortmund University,,,,Dortmund,,,Germany
No,413,,Martin,,Wolf,martin.wolf@icecube.wisc.edu,,Technische Universität München,,,,Garching,,,Germany
No,414,,Gerrit,,Wrede,gerrit.wrede@icecube.wisc.edu,,Erlangen Centre for Astroparticle Physics,,,,Erlangen,,,Germany
No,415,,Xianwu,,Xu,xianwu.xu@icecube.wisc.edu,,Southern University,,,,Baton Rouge,,,USA
No,416,,Juan Pablo,,Yanez,jpyanez@icecube.wisc.edu,,University of Alberta,,,,Edmonton,,,Canada
No,417,,Emre,,Yildizci,emre.yildizci@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,418,,Shigeru,,Yoshida,syoshida@hepburn.s.chiba-u.ac.jp,,Chiba University,,,,Chiba,,,Japan
No,419,,Robert,,Young,rwyoung@ku.edu,,University of Kansas,,,,Lawrence,,,USA
No,420,,Felix,,Yu,felixyu@g.harvard.edu,,Department of Physics and Laboratory for Particle Physics and Cosmology,,,,Cambridge,,,USA
No,421,,Shiqi,,Yu,shiqi.yu@icecube.wisc.edu,,Department of Physics and Astronomy,,,,Salt Lake City,,,USA
No,422,,Tianlu,,Yuan,tyuan9@wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,423,,Angela,,Zegarelli,angela.zegarelli@astro.rub.de,,Fakultät für Physik & Astronomie,,,,Bochum,,,Germany
No,424,,Shuo,,Zhang,zhan2214@msu.edu,,Michigan State University,,,,East Lansing,,,USA
No,425,,Zelong,,Zhang,zelong.zhang.1@stonybrook.edu,,Stony Brook University,,,,Stony Brook,,,USA
No,426,,Pavel,,Zhelnin,pzhelnin@g.harvard.edu,,Department of Physics and Laboratory for Particle Physics and Cosmology,,,,Cambridge,,,USA
No,427,,Perri,,Zilberman,pzilberman@wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA
No,428,,Melany,,Zimmerman,melany.zimmerman@icecube.wisc.edu,,University of Wisconsin—Madison,,,,Madison,,,USA



